Machine Learning the Square-Lattice Ising Model

Recently, machine-learning methods have been shown to be successful in identifying and classifying different phases of the square-lattice Ising model. We study the performance and limits of classification and regression models. In particular, we investigate how accurately the correlation length, energy and magnetisation can be recovered from a given configuration. We find that a supervised learning study of a regression model yields good predictions for magnetisation and energy, and acceptable predictions for the correlation length.

==> rebuttal.txt <==
Reviewer: The authors report on their take of what can now already be considered a standard application of machine learning methods in statistical physics, namely an analysis of the phase transition in the 2D Ising model. They employ a convolutional neural network to perform two tasks: (1) classify configurations according to temperature, and (2) predict values of standard observables, in particular the energy, magnetisation and correlation length. The paper is overall well written and while a significant number of similar studies have been reported before, some details are novel. I hence can recommend the manuscript for publication, provided that the following issues are addressed:

Response: We thank the reviewer for a careful reading of our manuscript. We have now made the required changes and indicated them in colour in a revised version. Our detailed responses are given below.

1. Reviewer: At the top of page 2 the authors speak of “this finite-sized choice” which conveys the impression infinite size could also be considered (from the MC point of view) which is, of course, not the case.

Response: Following the reviewers advice, this part is changed to "This choice of size" as the indication intended was to emphasise the size of the data, rather than it being finite. 

2. Reviewer: The actual practical definition of g(r) is not made clear. What type of averages are performed etc.?

Response: The mathematical definition for g(r) has been added accordingly. There were no averages performed on the correlation function, only the given expression for correlation length is used to get the correlation lengths from the corresponding correlation functions.

3. Reviewer: The temperature schedule for training did not become clear to me. If measurements (configurations) are only taken at intervals of 0.05 why are additional steps of 0.001 performed (instead of one bigger step)? At the beginning, five samples are mentioned, but 51 temperatures a 5 samples does not result in 2080 configurations.

Response: We agree with the reviewer that the original formulation was somewhat convoluted. The paragraph is now changed to avoid the confusion on this part. We hope that this makes the data generation by our MC methods as well as the structure of the computed training, validation and test data sets clearer.

4. Reviewer: Regarding the training of the network, it is not clear whether separate networks are used for m, E and \xi, or one network with several output neurons?

Response: A correction is made by clarifying that it is the network *architectures* which are the same. Still,  they are trained separately for classification and regression of m, E and \xi. Therefore they are six separate networks with separate weights. This has now been made explicit in the paragraph at the bottom of page 2.

5. Reviewer: The notation in Figs. 3-5 with using \langle \xi \rangle etc. for averages is at least unfortunate. In stat. mech. angular brackets are normally used for ensembles averages and not for averages or mean values (these are often denoted by overbars).

Response: We agree with the reviewer, but have not quite understood the problem. The symbols with triangular brackets in Figs. 3-5 are indeed averages over all 2080 samples in the ensemble; symbols without brackets are for one specific sample. We do believe that this corresponds to the standard use in statistical mechanics.

6. Reviewer: The authors claim that omitting every other temperature from the training is a significant test for generalization capabilities. As the temperatures are rather close together and, as the authors mention also, the distributions of observables are still rather broad for the given system size, the observable values at the omitted points are almost certainly within the typical widths of these distributions. The approach taken therefore only shows that the network can perform a very simple interpolation. Generalization would be more reasonably tested for other lattice structures of dimensions etc.

Response: The reviewer is of course right, we may have overstated our claim here. We have now removed the somewhat misleading part in the sentence, namely, the expression "thus to generalise" is removed. Our intention is simply to mean that the interpolation at this scale results in an acceptable error rate.

7. Reviewer: In the list of references, many entries do not have page/article numbers (e.g., Nos. 5, 8, 9, 10, 15). Also, is Ref. [19] are reasonable source to cite? It doesn’t appear to be a peer reviewed or otherwise quality-checked document).

Response: The page/article numbers are added to reference [5][8][9][10][15], and [17]. We have also replaced reference [19] with a more standard textbook.

